Adapting to Unseen Vendor Domains for MRI Lesion Segmentation

One of the key limitations in machine learning models is poor performance on data that is out of the domain of the training distribution. This is especially true for image analysis in magnetic resonance (MR) imaging, as variations in hardware and software create non-standard intensities, contrasts, and noise distributions across scanners. Recently, image translation models have been proposed to augment data across domains to create synthetic data points. In this paper, we investigate the application an unsupervised image translation model to augment MR images from a source dataset to a target dataset. Specifically, we want to evaluate how well these models can create synthetic data points representative of the target dataset through image translation, and to see if a segmentation model trained these synthetic data points would approach the performance of a model trained directly on the target dataset. We consider three configurations of augmentation between datasets consisting of translation between images, between scanner vendors, and from labels to images. It was found that the segmentation models trained on synthetic data from labels to images configuration yielded the closest performance to the segmentation model trained directly on the target dataset. The Dice coeffcient score per each target vendor (GE, Siemens, Philips) for training on synthetic data was 0.63, 0.64, and 0.58, compared to training directly on target dataset was 0.65, 0.72, and 0.61.

==> assets/cover_letter.txt <==
Dear Editor,

We are happy to submit our manuscript for peer review at the Journal of Machine Learning for Biomedical Imaging (MELBA). 

[INSERT TEXT THAT DESCRIBES THE CORE CONTRIBUTIONS OF THE PAPER AND WHY IT WOULD BE SUITABLE FOR MELBA]

[INSERT TEXT THAT CONFIRMS ORIGINALITY]
E.g. “The submitted work is original (or a substantially extended version of a conference paper presented at XXXX), is not and will not be under peer review or published elsewhere until an editorial decision has been made by MELBA or the authors officially withdraw their submission.”

[INSERT TEXT ABOUT ETHICAL DECLARATIONS]
E.g. “All the authors mentioned in the manuscript have agreed to authorship, read and approved the manuscript, and given consent for submission and subsequent publication of the manuscript.” 
“All data analyzed in this manuscript were collected with appropriate IRB approval and following relevant ethical guidelines”

[INSERT TEXT THAT DISCUSSES CODE AND/OR DATA AVAILABILITY. PLEASE DISCUSS ANY FURTHER ATTEMPTS THAT PROMOTES THE REPRODUCIBILITY OF THE SUBMITTED WORK]
E.g. “The code and data to replicate the results presented in this paper are made publicly available at: XXXX”



